Quantum Field Theory Anomalies in Condensed Matter Physics

We give a pedagogical introduction to quantum anomalies, how they are calculated using various methods, and why they are important in condensed matter theory. We discuss axial, chiral, and gravitational anomalies as well as global anomalies. We illustrate the theory with examples such as quantum Hall liquids, Fermi liquids, Weyl semi-metals, topological insulators and topological superconductors. The required background is basic knowledge of quantum field theory, including fermions and gauge fields, and some familiarity with path integral and functional methods. Some knowledge of topological phases of matter is helpful, but not necessary.

==> todo.txt <==

THINGS TO TO
-------------------------------------------------------
I. Intro - reading instructions R

III.I Remove A
    E Go through text and make later sections consistent; extend on Laughlin  R
    J Check T^2  A
   
IV.C Check pi decay   H

VI. Fix refs to mixed anomaly and Appendix   H 
    Add figure R

VIII Rearrangements A

IX.A Put table on 10-fold way and rearrange R + history A

X. Small things H.
  C Stability argument for TIs   A.
  F  SU(2) anomaly   A
 
XI. Small things H.
  C Hall viscosity  A

App. C   H

App D   R/A

General:   eq. numbering A
            correct eq. refs. and citations   R.

Conventions

\onsite for inline refs

\newcommand{\sec}[1]{Sect.\ref{#1}}
\newcommand{\secz}[2]{Sect.\ref{#1},\ref{#2}}

Keep acronyms:  TR, TRI, QH, FQH, FQHE, WSM APS 

D=d+1

Fig.\ref{xx}


LOGBOOK
----------------------------------
21/11 A: added revtex macro that numbers eqs by sections

25/11 A:
- Sect III.E Extended discussion of Laughin wf, eliminated expression of Chern-Simons in terms of differential forms
- Shortened Sect III.I on multicomponent theory and put old text in App.B (I did not eliminate it completely because it mentions my work on W-infinity)
- improvement of text in VI.B (spin Hall effect) and VI.C.1 (Rodrigo writing on the Berry phase)

28/11 A: Sect III.E further discussion on Laughlin wf

30/11 A: rewitten Sect VIII on grav. anomalies; added Wen-Zee and Hall viscosity here, while derivation of framing anomaly (technical) remains in Sect. XI

02/12 A: corrections to gravit. anomaly in Sect. III.C, III.J and VIII.B (my reading of Stone's paper, now I understand it)

03/12 A: further corrections on same Sect. III.C and VIII.B

05/12 A: as above, included SciPost macro

06/12 A: added command for numbering eqs by sections

13-17/12 H: review of Sect III.1-5

22/12 A: accepted most of Hans corrections to Sect III.1-5; added appendix on consistent/covariant; modified text and title of sect VI.1 and V.3.2, where consistent/covariant is mentioned (corrections are in blue as usual)

26/12 A: corrections to Sect 3.1-3.5 and App. A as agreed on zoom

27/12 A: added App E on CFT tech stuff, relation of c of trace anomaly to Virasoro central charge and Casimir effect; updated review.bib

29/12 A: minor corrections to added stuff

30/12 A: App D added the explicit check of gauge invariance of 2D currents, following the zoom discussion; hope Hans will like it.

01/01 A: typos and punctuation

01/01 H: Finished going through last parts of chap. III. In addition to language and typos:
1. Added a physical derivation (I think due to Wen) of the edge Hamiltonian. 
2. Wrote an alternative presentation of the quantizaton of the chiral boson. Especially since we refer to Florentini & Jackiw I think it  is not very helpful to introduce a momentum filed, which is not canonical, and is also not used further. My version in red, and Andreas i blue.
3. I have a comment on the section about experiments on edge heat currents that we should all discuss. 

I also have some more commments that are basically questions to Andrea. I think the way to proceed is that Andrea makes the next iteration, and then we call all discuss point 2 and 3 above. (I hope point 1 is not controversial). I will now turn to appendix D.

04/01 A: corrections to Sect III as discussed on zoom. In particular, updated figures 7,8 (they were redrawn in Heiblum published paper) and review.bib; removed fig 17 of QHE edge, added Fig on tenfold classification

05/01 H: Done with appendix D -- it looks quite good now. Except for cosmetic changes:
1. Added the word "local" in a couple of places; I think it is important.
2. I do not understand the notaion "-symm." in eqs. 34 and 38.
3. I think the blue text on p.124 can be cut, we have basically said it already. Possibly a comment on the index theorems, but that is also very marginal.
If these points are cleared out, I think Andrea can send it to Paul and Sasha. 

05/01 A: OK all corrections of app. D: 
1. OK, 
2. put more explicit notation
3. I kept the phrase but have shortened it
I correct some typos. I added a phrase at the end specifying that the BZ terms found in 4.2 are not the same as those of 3.1, since they match different forms of anomalies owing to the freedom of counterterms
I am sending to Wiegmann

06/01 R: Added introduction to differential geometry and curved space calculus as well as references to parts of it in the main text. Also added some references in review.bib and fixed a small typo on the definition of \mathcal{S} after 7.10. Some points about the Appendix:
1. Maybe it is a bit too long, but I tried to be very pedagogical. Please let me know if you believe there are parts than can be shortened.
2. Also, I don't know if I have introduced all the necessary tools.
3. Still on this point, I considered doing a subsection on the geometric structure of gauge theories, but I thought that maybe would be too long because one needs to introduce Lie groups/algebras (I believe a lot of students never had a formal introduction to them, at least from my experience in Rio and Utrecht) and fibre bundles. Of course it can be nice because they are discussed in main text and I can add some things about quantum metric and Berry connection/curvature.

06/01 R: I also fixed my affiliation in the title

11/01 A: updated sect 9 on SPT phases; eliminated discussion of QHE (and picture), expanded intro, added historical excursus and Jackiw-Rebbi argument for surface states (with one picture)

13/01 A: corrected labels to section (all but App E)

22/01 A: modified sect 10.1, rewritten 10.2.1 on spectral flow, eliminated fig. 19 by Mulligan Burnell, added historical note at the end of 10.2.1 on su(2) anomaly. Updated bib file

23/01 A: updated bib file; unused references are put in review.bib.old

27/01 H: completed revision sect 8

28/01 A: completed revision sect 10 + addition stability TI, added one figure, updated review.bib  and review.bib.old; cobordism still missing

30/01 A: Sect framing anomaly put back in main text; streamlined App C; accepted most corrections to Sect. 8;

01/02 A: implemented corrections to Sect 8 as discussed; adjusted remarks on descent equations + references

10/02 A: accepted most of Hans' corrections in 6.2, 7.2, 9.1; some are left and need discussion. My rewriting of section 10.4 is not definitive

14/02 A: same as above

17/02 A: completed Witten description of TI in sect.10.4.1 and 10.4.2

26/02 H: inserted modified sect 9
A: modified sect 10: loop calculation, finished Witten review on TI and TSC

27/02 R: inserted shortened Appendix E with better writing and some equations used in Sect 8.
A: inserted figure on kink mass; some notation change for consistency of sect 9 and 10; renamed review11_work.tex into review.tex

01/03 A: inserted agreed corrections

03/03 A: inserted paragraph on SET phases in sect 9, paragraph on cobordism at the end of sect 10; added sigma_H in sect 3, mention quantization of CS level k, corrections and references

04/03 A: revised various Hans' text; improved cobordism; improved some figures and captions

05/03 A: further figures and captions; list of acronyms

08/03 A: revision after reshuffling of sect 9-10

10/03 R: Improvement figures 1, 2, and 11. 
A: approved part of Hans' rewriting, part to be discussed

13/03: A: improved app. E; included today agreed changes

14/03: A: included and accepted today Hans' changes

15/03: A: punctuation of eqs., spell checking etc

16/03: A: improved sect 10.5, two figures added

17/03: A: accepted all Hans' addenda except some points of pi decay

18/03: A: improvement of intro and reading instructions, agreed corrections to App E

20/03 A: another version of pion decay 4.3 with a note at the end of 5.3; corrected calculations of 2.1 ans 2.2; agreed corrections to 1.1; revision of introduction and conclusions

21/03 A: agreed corrections

22/03 A: various minor corrections in many places

24/03 A: debugging till sect 9.1 included

25/03 A: (first) dubugging completed

27/03 A: further typos and formulas thanks to Rodrigo

28/03 A: inserted agreed corrections

30/03 A: corrections to app. D

31/3 A: corrected references in .bib file

2/4 A: corrected sign problem, implement corrections by Hans
